Assessing $TESS$'s Yield of Rocky Planets Around Nearby M Dwarfs

Terrestrial planets are easier to detect around M dwarfs than other types of stars, making them promising for next-generation atmospheric characterization studies. The $TESS$ mission has greatly increased the number of known M dwarf planets that we can use to perform population studies, allowing us to explore how the rocky planet occurrence rate varies with host radius, following in the footsteps of past work with $Kepler$ data. In this paper, we use simulations to assess $TESS$'s yield of small ($0.5\,R_\oplus \,<\,R_p\,<\,2\,R_\oplus$) planet candidates around nearby ($d\,<\,30$ pc) M dwarfs. We highlight the underappreciated fact that while $TESS$ was indeed expected to find a large number of planets around M dwarfs overall, it was not expected to have a high planetary yield for the latest M dwarfs. Furthermore, we find that $TESS$ has detected fewer planets around stars with $R_*\,<\,0.3 R_\odot$ than even was expected (11 observed vs. $24\,\pm\,5$ expected). We find evidence that the photometric noise of stars in the $TESS$ bandpass increases with decreasing radius for M dwarfs. However, this trend cannot explain the observed distribution of planets. Our main conclusions are: (1) the planet occurrence rate likely doesn't increase, and may decrease for the latest M dwarfs; and (2) there are at least 17, and potentially three times that number, transiting planets around nearby late M dwarfs that still won't be detected by the end of $TESS$'s 4th year.

==> cdpp_lk.dat <==
1 422847367 0.35 292.49 329.10 
2 94368565 0.14 2144.62 9868.60 
3 21546999 0.18 876.43 976.54 
4 39715601 0.22 1003.61 1493.17 
5 26972168 0.14 3540.52 6249.86 
6 39084991 0.50 162.32 167.98 
7 29168887 0.24 248.00 290.57 
8 39084331 0.15 2249.09 2384.60 
9 142979644 0.27 476.50 5015.95 
10 27212458 0.49 197.10 292.51 
11 23710001 0.28 324.35 435.74 
12 28156440 0.17 1243.02 1424.68 
13 28197584 0.44 240.26 266.81 
14 303679959 0.17 1922.08 3157.68 
15 21542724 0.24 797.58 933.93 
16 21549606 0.33 353.31 7201.83 
17 18907392 0.12 4476.07 5650.91 
18 55752859 0.18 967.34 1544.42 
19 22007699 0.18 1748.48 1889.19 
20 27322306 0.22 882.65 1298.65 
21 56939912 0.32 394.47 1055.84 
22 18905408 0.45 222.60 232.07 
23 22016972 0.43 269.75 290.59 
24 27351599 0.26 255.21 264.63 
25 28286950 0.23 908.22 1038.00 
27 29412112 0.27 589.70 700.11 
29 235564220 0.27 359.34 400.22 
31 459254946 0.19 825.06 1006.78 
34 9069250 0.17 1658.64 2311.55 
35 116281940 0.20 553.57 644.39 
36 445863003 0.16 1343.64 2958.25 
37 232529313 0.24 891.39 10965.95 
38 166088525 0.18 1643.41 4503.45 
40 141331429 0.38 349.56 493.92 
41 310000679 0.58 109.65 116.16 
42 43137801 0.27 451.12 471.41 
43 72599316 0.58 123.59 215.09 
44 219463771 0.29 228.75 560.51 
45 72464819 0.50 98.80 85.37 
46 22819180 0.21 815.26 3166.89 
47 404519959 0.50 76.10 95.22 
48 459826435 0.28 238.46 247.95 
49 373459942 0.45 225.90 250.52 
50 13829932 0.41 225.94 242.43 
51 233738219 0.29 333.75 1803.93 
52 366872042 0.19 627.77 764.64 
53 72922027 0.32 412.21 421.57 
54 341332823 0.22 877.16 1044.60 
55 318277378 0.14 2574.06 6769.01 
56 238034112 0.18 1097.46 1160.77 
57 238010220 0.18 964.63 1009.10 
58 148466128 0.24 831.01 1253.43 
59 280542221 0.16 1918.27 6675.29 
61 142086813 0.33 130.29 1320.63 
62 142086812 0.42 99.51 396.08 
63 23872097 0.17 932.78 991.64 
64 27416154 0.17 1049.49 1229.80 
65 27435948 0.22 638.88 776.53 
66 193607307 0.59 128.61 149.79 
68 367337817 0.41 215.37 238.03 
71 251858966 0.22 559.17 543.96 
72 3921746 0.31 481.50 688.76 
73 212961494 0.20 923.33 1205.43 
74 184450621 0.22 777.16 6068.29 
75 155945004 0.47 177.48 209.54 
76 37744975 0.44 262.36 306.61 
77 431690130 0.35 356.81 473.98 
78 119578910 0.19 506.10 1233.29 
82 408479509 0.48 173.96 1102.60 
84 63881698 0.29 224.59 251.15 
86 28260969 0.28 345.25 391.17 
87 8527476 0.15 1188.78 2094.35 
88 367359428 0.28 313.53 351.10 
89 160270470 0.30 432.63 472.24 
90 9462150 0.44 249.53 261.84 
91 142863308 0.35 266.93 322.01 
92 356673239 0.27 616.49 664.52 
93 396951485 0.45 241.18 1210.16 
94 3818153 0.16 1885.24 2529.59 
95 3814454 0.18 1051.22 1140.59 
97 281783052 0.36 264.36 2667.79 
98 149470658 0.17 1684.98 2595.72 
99 368435061 0.25 768.45 836.25 
100 157965270 0.19 1049.90 1145.63 
101 374356303 0.27 674.58 765.49 
102 17329110 0.64 83.33 135.05 
103 368436417 0.41 216.60 226.01 
104 138507004 0.46 251.95 272.43 
108 105513234 0.17 1767.54 2194.66 
109 8922189 0.25 531.20 608.39 
110 137935676 0.51 203.54 231.60 
111 344926760 0.35 363.94 854.99 
112 393895181 0.11 5177.51 6884.33 
113 105618383 0.56 114.99 120.55 
114 105617786 0.63 85.49 138.40 
115 157201374 0.15 2794.84 3547.40 
116 411248800 0.21 241.88 2795.08 
117 88138162 0.56 89.52 3270.93 
118 416576682 0.22 571.69 601.58 
119 154567574 0.17 1088.80 1125.13 
120 445831895 0.50 198.16 227.20 
121 417919247 0.24 681.22 729.39 
122 335814603 0.50 213.51 226.36 
123 224289450 0.26 304.71 5689.94 
124 224289449 0.59 96.01 90.10 
125 376504628 0.17 1070.78 1397.42 
126 202378759 0.14 1417.37 1527.72 
127 380669453 0.51 185.29 206.67 
128 358615829 0.27 102.37 153.75 
129 325273691 0.34 280.71 3531.92 
130 219822564 0.60 161.87 285.83 
131 325273690 0.15 1343.17 6813.96 
132 153917759 0.48 198.71 205.80 
133 17994042 0.66 119.96 126.53 
134 17970570 0.14 1460.85 3545.61 
138 165450654 0.14 3475.22 4829.01 
139 95845946 0.33 346.47 371.47 
140 1100695 0.31 287.09 301.01 
143 331945698 0.20 1420.33 9214.35 
144 252470070 0.56 101.06 104.17 
145 82221828 0.12 4082.33 5757.73 
146 86371681 0.42 188.31 199.97 
147 242198644 0.31 434.21 492.20 
148 149988107 0.24 494.04 1053.95 
149 149988104 0.29 357.71 457.24 
150 143209292 0.31 530.98 7978.23 
151 143209291 0.44 295.99 3079.24 
152 67160409 0.29 281.99 720.22 
153 180972066 0.26 663.08 3095.61 
154 32869468 0.20 1177.84 1623.30 
155 270672809 0.19 1124.40 3267.86 
156 317089863 0.31 398.77 458.90 
157 32677026 0.25 726.15 6931.44 
158 100481243 0.55 148.21 149.63 
159 149423103 0.21 553.11 565.02 
160 442896844 0.27 481.92 494.42 
161 408191403 0.54 203.61 1074.85 
162 30943870 0.19 1061.86 2043.65 
163 4068716 0.30 385.82 862.48 
164 13135619 0.31 400.00 406.36 
165 219376911 0.27 562.98 559.02 
166 152415344 0.25 537.90 546.22 
167 1527678 0.14 3722.09 4582.69 
168 220433363 0.43 117.90 2698.68 
169 114921859 0.58 143.44 180.18 
170 1250913 0.20 753.74 5206.19 
172 138767802 0.46 209.88 221.83 
173 219223742 0.16 259.42 494.90 
174 219223683 0.26 699.21 1404.75 
175 152475404 0.23 386.25 1265.21 
176 38588060 0.38 267.67 696.43 
177 142976580 0.24 650.37 685.19 
178 200746544 0.21 643.37 655.07 
179 220526731 0.38 139.73 212.69 
181 311403944 0.38 276.77 1058.15 
182 32452177 0.16 895.99 1068.02 
183 257433980 0.20 897.32 989.39 
184 32552036 0.21 850.43 818.83 
185 326205407 0.43 197.95 253.96 
186 326198086 0.23 486.14 1972.09 
187 234510893 0.12 2702.69 3028.94 
188 251883728 0.54 126.47 117.47 
189 246862726 0.45 261.24 239.03 
190 40082634 0.37 171.82 483.40 
191 7151484 0.44 191.47 662.08 
192 355426648 0.49 194.82 219.04 
193 333421244 0.61 155.19 165.47 
194 162239797 0.18 1040.37 1953.97 
196 384407415 0.23 780.30 1134.61 
197 122958010 0.59 97.46 93.63 
199 229614158 0.27 542.15 3581.70 
200 256258861 0.30 364.16 483.30 
204 229690324 0.39 230.38 458.52 
205 101717144 0.19 1186.21 1722.84 
206 168747453 0.58 113.43 122.59 
207 156567991 0.36 288.80 307.08 
208 302699294 0.61 158.73 21212.92 
211 99501428 0.36 255.24 335.20 
212 99501420 0.33 298.85 440.71 
213 199785439 0.25 738.52 837.61 
215 220044948 0.46 143.23 830.86 
216 52373734 0.37 153.28 180.89 
218 289527642 0.43 131.71 138.85 
220 289325518 0.37 167.51 302.56 
221 122832965 0.20 1279.95 2061.14 
222 233738446 0.27 477.28 958.86 
223 320586991 0.62 143.96 186.02 
224 22125723 0.14 2596.53 4104.52 
225 329291443 0.17 1255.36 1809.79 
226 275218861 0.48 179.09 3585.52 
227 359313701 0.43 307.69 1837.49 
228 356241590 0.22 925.97 1182.92 
229 44310393 0.28 698.95 6708.75 
230 441803471 0.22 436.01 749.42 
231 39464614 0.15 2033.89 3617.52 
232 188640773 0.25 420.98 580.23 
233 154665466 0.41 293.93 385.20 
235 236754003 0.33 322.50 361.82 
237 255932726 0.19 431.42 3281.82 
238 116265042 0.13 4221.01 9560.08 
239 12962163 0.34 243.34 294.46 
241 394134586 0.35 231.94 466.82 
242 261135533 0.37 251.63 298.87 
243 283410775 0.31 150.16 8165.80 
244 418223113 0.22 975.02 1103.21 
245 82247971 0.32 393.46 434.19 
247 453447311 0.46 210.22 210.21 
248 239199631 0.22 1101.49 1215.84 
249 328629163 0.38 201.31 229.81 
250 86037273 0.27 602.55 2382.71 
251 117505846 0.55 198.27 212.84 
254 121597342 0.24 656.41 784.00 
255 384491142 0.34 117.60 120.79 
256 358237020 0.14 1912.79 3857.76 
257 68480164 0.18 1031.68 1466.53 
258 359496280 0.13 5336.01 8488.60 
260 456341802 0.33 263.34 284.02 
262 312885172 0.37 253.58 280.16 
263 312885008 0.29 243.77 258.08 
265 318068535 0.55 181.54 370.01 
266 144282456 0.36 471.65 8739.79 
267 430044614 0.19 238.55 260.37 
271 321157037 0.18 1391.89 1874.92 
272 302971080 0.24 738.06 1869.77 
273 284190375 0.16 2048.90 4625.87 
274 7685737 0.42 246.25 296.45 
275 198614833 0.22 797.18 927.29 
277 393823948 0.29 359.65 668.48 
278 219865365 0.34 475.92 841.62 
279 39980837 0.19 1343.17 2194.86 
280 302971087 0.44 265.49 337.98 
281 259737046 0.53 100.66 191.26 
282 125979876 0.44 144.94 139.03 
283 55497266 0.48 200.04 9656.63 
284 397356212 0.39 161.57 203.93 
285 9486512 0.46 241.70 258.04 
286 155477694 0.20 1099.29 1654.04 
287 86339165 0.20 857.26 1630.01 
288 16814858 0.43 197.09 275.89 
289 8770923 0.19 656.37 708.45 
290 149397420 0.53 176.80 190.80 
291 9313696 0.32 407.71 1013.43 
293 149397418 0.19 1311.21 2013.17 
294 356322721 0.31 105.09 141.93 
295 471012619 0.54 175.11 407.64 
296 200924141 0.16 2063.11 4854.48 
297 25908841 0.39 294.70 306.82 
298 416098108 0.38 319.70 338.50 
299 275639027 0.42 275.41 383.28 
300 337217173 0.25 457.80 1100.38 
301 290474796 0.31 247.61 9002.30 
302 8688061 0.34 389.03 851.46 
303 437063338 0.29 395.35 154.43 
304 271204416 0.23 325.14 3925.41 
305 155578312 0.28 524.10 559.10 
306 71233335 0.61 132.74 136.32 
307 14337611 0.50 150.17 146.19 
308 306485634 0.27 635.89 1574.79 
309 292520482 0.17 923.27 2118.55 
310 445461447 0.39 361.55 498.67 
311 17003109 0.62 137.20 225.38 
312 344714528 0.41 305.88 361.04 
313 333136751 0.43 182.88 378.92 
314 240654493 0.22 729.32 3358.76 
316 53186913 0.51 105.08 126.81 
317 436013452 0.44 213.80 262.40 
318 69912980 0.28 214.41 420.70 
319 69051805 0.18 632.64 760.27 
320 317891205 0.27 663.48 3161.57 
321 297905922 0.15 2082.87 2764.32 
322 328465904 0.20 282.18 582.81 
323 424283890 0.39 296.22 436.23 
324 247042708 0.51 113.38 161.37 
325 347004237 0.52 187.72 186.48 
326 332799564 0.28 296.98 757.74 
327 408261483 0.16 2391.21 3234.46 
328 400024907 0.42 290.77 308.42 
329 207491443 0.29 516.75 584.97 
330 230073588 0.46 107.05 163.31 
332 198555502 0.11 8944.34 10700.17 
334 445872126 0.41 241.60 341.90 
336 378981776 0.35 318.56 459.65 
337 256419669 0.54 83.91 190.60 
339 401422330 0.25 773.30 3930.14 
341 157112877 0.17 1330.37 3105.19 
342 24053447 0.34 293.79 328.29 
343 376674429 0.47 312.56 1312.52 
344 272785770 0.49 203.38 2065.21 
352 116486054 0.54 174.06 562.36 
353 8347680 0.15 1715.15 2687.77 
354 159235567 0.13 4948.75 7583.50 
355 8501044 0.14 3344.26 13655.38 
356 372207328 0.30 330.63 393.10 
357 284291748 0.44 274.33 414.50 
359 367279806 0.36 241.36 275.03 
360 193948885 0.21 958.17 2228.83 
362 233640927 0.20 732.15 1066.67 
364 165599289 0.20 1243.62 15669.83 
365 165599288 0.43 288.97 1529.59 
368 405503787 0.15 623.63 1566.11 
372 311115019 0.20 994.30 2592.87 
373 158534472 0.16 918.97 1095.64 
375 219004642 0.40 119.03 113.58 
377 269077806 0.50 222.75 3215.26 
380 29230681 0.21 1007.77 3983.90 
381 417927999 0.28 514.09 558.35 
382 316134320 0.26 513.49 907.79 
383 470943473 0.48 176.01 233.66 
384 387585453 0.27 283.32 498.45 
385 422846384 0.14 1891.73 2641.23 
386 247007773 0.17 1178.15 2269.45 
387 247007337 0.30 447.67 522.30 
388 409527090 0.58 84.88 91.75 
389 337075125 0.36 390.79 409.14 
390 58873965 0.27 499.49 556.37 
391 403259994 0.47 245.08 403.52 
392 288296487 0.42 257.96 317.37 
393 70553572 0.44 240.16 225.45 
394 123366965 0.24 188.44 375.63 
395 32553278 0.21 851.52 7952.24 
398 160184067 0.33 306.13 310.85 
399 159810456 0.38 376.81 380.36 
400 116486582 0.35 344.95 397.72 
401 309850275 0.20 843.61 7931.09 
402 284266904 0.60 82.21 229.48 
403 282924193 0.40 358.71 352.90 
404 445863676 0.17 1905.23 2023.94 
405 370943224 0.22 658.90 6337.63 
406 370943232 0.44 224.67 646.35 
408 18910251 0.28 608.44 1306.73 
409 53523370 0.17 1865.49 2331.63 
410 53580461 0.61 123.76 317.48 
411 105617785 0.33 186.03 4397.88 
412 230060668 0.25 643.10 3744.83 
415 28217499 0.82 105.58 189.61 
416 441697775 0.48 227.40 313.37 
418 233463911 0.20 947.87 1110.50 
419 233461993 0.25 699.68 712.69 
420 365159477 0.65 104.48 105.44 
421 424735155 0.39 210.06 230.78 
423 445070333 0.26 595.11 722.31 
424 357346045 0.27 522.96 561.05 
425 229535299 0.21 936.11 1072.33 
426 422276122 0.17 878.18 1013.13 
427 88137413 0.26 651.28 686.20 
428 99329966 0.17 1432.95 1672.33 
429 376688975 0.51 210.89 261.43 
430 141247467 0.28 466.85 510.19 
431 141247464 0.13 2907.09 7579.62 
432 148683017 0.20 1052.69 4389.36 
433 397011971 0.34 397.44 2174.16 
435 99937206 0.48 82.82 108.53 
436 450332281 0.41 262.35 280.02 
437 415008569 0.53 175.51 711.82 
438 415008568 0.54 168.75 715.01 
439 357372071 0.28 306.13 333.81 
442 168707044 0.43 164.37 174.98 
445 397619860 0.18 933.38 985.57 
446 72546623 0.47 220.26 1782.77 
447 417153632 0.15 582.30 589.84 
448 173093498 0.27 521.58 556.64 
449 173093072 0.17 1059.89 1106.13 
450 286945883 0.18 937.88 985.85 
451 417171780 0.29 595.15 635.18 
452 219432571 0.30 453.61 441.58 
453 427555426 0.66 102.19 174.62 
454 13385270 0.25 525.15 617.67 
457 334802883 0.48 182.42 264.27 
458 334802880 0.24 576.50 2249.50 
459 266523603 0.33 423.30 559.07 
461 459225605 0.26 449.93 484.94 
462 321440184 0.13 3566.64 3585.30 
463 95566385 0.48 217.42 222.47 
464 450341297 0.18 535.80 594.40 
466 101719893 0.38 141.49 150.59 
467 283226254 0.50 185.84 190.20 
468 165306325 0.34 369.71 599.28 
469 122604247 0.20 900.05 2292.40 
470 385368233 0.23 264.30 743.75 
471 29702561 0.39 189.59 362.75 
472 298514156 0.54 106.19 113.83 
473 28069786 0.15 1566.94 3458.67 
474 371856631 0.54 180.42 257.81 
475 180628643 0.25 790.41 1531.69 
476 199481655 0.40 252.33 247.29 
477 347389426 0.40 248.29 259.70 
478 165993932 0.17 647.99 936.24 
480 229533865 0.33 326.36 333.91 
481 238602461 0.63 117.21 175.85 
482 308779412 0.23 806.31 1727.16 
483 344771708 0.23 562.14 827.38 
484 336892484 0.31 250.72 281.95 
485 336892478 0.22 388.23 438.20 
487 336814007 0.23 870.32 1130.48 
489 336777483 0.30 339.93 361.41 
491 468360270 0.12 6967.32 9323.22 
492 407574350 0.53 139.50 212.04 
493 405304421 0.24 679.75 791.90 
495 97488127 0.56 88.71 488.83 
498 275358374 0.24 458.56 610.28 
499 239204061 0.27 410.49 492.19 
501 85996563 0.16 1708.13 2664.53 
502 156464601 0.35 343.83 341.70 
503 298434280 0.63 94.72 311.22 
504 29960084 0.23 799.40 834.47 
505 298434278 0.61 99.48 798.11 
506 168767379 0.20 688.87 743.27 
507 43213934 0.13 1990.83 13930.86 
508 43213933 0.23 483.43 1887.93 
510 131844524 0.22 754.36 1600.75 
512 142369351 0.30 396.19 450.77 
513 140870414 0.19 1428.86 7897.39 
514 178134616 0.23 774.71 921.38 
515 349683816 0.22 770.29 785.77 
516 456343388 0.23 805.19 1162.60 
519 443846864 0.28 592.86 654.52 
520 239187696 0.82 80.35 1678.22 
522 11495928 0.14 2638.88 5820.55 
523 286167789 0.30 533.02 577.51 
524 88478727 0.63 108.21 10402.37 
525 88479531 0.60 153.19 1260.34 
526 135170902 0.49 206.82 228.06 
527 166073877 0.17 886.92 4359.77 
528 115104089 0.17 1395.18 2374.66 
529 173095595 0.29 157.23 189.90 
530 282812620 0.43 230.35 246.98 
531 22819191 0.18 1241.76 9384.42 
532 159190480 0.28 494.64 532.50 
534 159183511 0.21 971.14 1452.95 
535 88217483 0.56 173.79 293.55 
536 88217482 0.37 344.63 1047.16 
538 84950377 0.62 118.37 153.64 
539 149952651 0.36 307.16 18858.78 
540 397052407 0.21 242.77 53377.02 
541 148841969 0.43 242.60 241.12 
542 156199681 0.43 203.69 361.68 
543 156377163 0.20 1299.74 1457.82 
544 138819293 0.43 106.17 124.74 
545 82546179 0.44 242.17 277.38 
546 10149468 0.17 1611.39 1823.20 
547 380542811 0.16 1227.99 1569.68 
549 17992446 0.23 488.01 5488.11 
550 357239204 0.40 281.39 1327.19 
553 138728063 0.25 794.91 5034.78 
554 149927512 0.27 664.50 824.06 
555 407611984 0.46 247.50 242.47 
557 260044425 0.26 789.76 1176.66 
563 377564296 0.35 383.36 509.84 
564 124199788 0.36 394.03 2523.17 
565 349534426 0.27 427.04 604.01 
566 39466100 0.22 914.52 1359.06 
567 230231375 0.48 112.55 116.66 
569 148050431 0.30 251.33 319.04 
571 24108819 0.14 1308.78 2049.15 
576 165721554 0.28 466.02 9322.54 
577 257048637 0.44 336.04 950.05 
578 422245371 0.18 776.33 879.85 
579 320208632 0.16 930.84 7411.66 
580 87532960 0.43 251.08 267.72 
581 373675061 0.24 773.84 6413.89 
582 328961501 0.54 170.56 177.25 
583 328961071 0.64 145.19 148.64 
584 356697078 0.48 217.31 214.16 
586 156491690 0.20 431.47 943.82 
588 158032985 0.15 1422.80 1546.55 
589 156646255 0.21 749.22 1633.20 
590 135181386 0.33 384.60 414.86 
591 441686652 0.28 452.00 823.60 
593 89032185 0.21 881.69 1509.96 
594 193603077 0.43 102.34 105.36 
595 139053342 0.21 1023.07 1195.64 
596 139053298 0.46 243.26 369.30 
597 160228580 0.30 348.38 400.45 
599 142963210 0.32 247.97 273.64 
600 44313455 0.36 350.32 487.82 
601 298609171 0.33 325.70 402.18 
603 291108016 0.25 230.21 311.28 
604 138894223 0.74 132.44 137.65 
605 11893637 0.20 233.69 265.11 
606 138183477 0.20 927.53 1004.44 
607 233435605 0.34 277.93 362.35 
608 392917676 0.17 1744.69 6084.69 
609 288512235 0.21 793.91 902.71 
610 458453130 0.15 1657.33 2166.50 
611 219824489 0.24 522.81 2467.44 
612 153977439 0.34 300.31 305.71 
613 350497593 0.31 351.12 6372.81 
614 298610082 0.24 801.63 1019.43 
615 22038432 0.36 374.31 2161.91 
617 138560336 0.15 2043.88 2628.70 
618 137729107 0.19 592.58 2766.41 
620 180672231 0.14 1773.69 2204.26 
621 180672677 0.40 348.91 382.18 
622 298071899 0.35 362.09 709.83 
623 298071897 0.12 5858.72 21533.31 
625 150387899 0.18 1239.48 1619.90 
626 380727711 0.21 779.81 1114.07 
627 159526552 0.22 1168.42 1765.02 
628 363573731 0.18 1391.99 3857.01 
629 363570744 0.67 134.01 222.15 
630 363569849 0.29 505.93 2186.71 
631 141899106 0.65 129.07 153.43 
633 150362418 0.29 407.02 411.48 
634 148968978 0.21 690.31 682.96 
636 147670988 0.47 154.42 196.85 
637 154220180 0.58 161.06 349.24 
638 122574885 0.30 162.23 288.93 
639 141160407 0.31 404.31 437.31 
640 148675649 0.17 1576.52 5655.13 
641 67402669 0.16 1115.78 2385.90 
642 144314941 0.31 571.28 569.76 
644 230055402 0.26 513.85 539.10 
646 258666919 0.18 1104.29 19573.76 
647 253050844 0.23 913.70 1821.45 
648 35760711 0.23 316.78 815.39 
649 259901346 0.17 495.89 976.80 
650 356668126 0.53 122.83 137.15 
651 9378238 0.17 898.31 2847.64 
653 98796344 0.28 124.00 587.91 
654 445807783 0.27 514.96 537.23 
655 302331842 0.13 3833.58 9099.71 
656 85334035 0.33 191.69 2108.05 
658 427586730 0.31 242.37 605.74 
659 172601525 0.16 1511.95 1482.71 
660 148836026 0.32 438.26 3401.76 
661 358788770 0.41 343.25 646.66 
662 393494330 0.21 991.11 1186.06 
663 71446322 0.38 331.26 1251.69 
664 165414546 0.44 238.97 301.19 
666 92235664 0.53 130.19 314.49 
667 144538915 0.32 368.90 522.24 
668 123013596 0.30 257.44 310.86 
669 372731881 0.28 553.57 618.63 
670 171648455 0.14 1542.64 2093.95 
671 392834411 0.20 817.13 1455.41 
672 407591297 0.31 268.51 275.83 
673 132157954 0.16 1851.38 5017.68 
674 173004464 0.30 548.75 8891.79 
675 392365135 0.23 599.00 1082.00 
676 197866266 0.28 627.58 8692.44 
678 55440537 0.55 159.37 241.81 
680 4972033 0.36 246.61 565.31 
681 275251307 0.71 135.79 219.12 
682 103581155 0.22 440.46 959.20 
683 88722227 0.15 1820.10 1976.54 
684 459192460 0.21 959.11 2977.06 
685 142737919 0.13 4301.70 6211.60 
686 88115150 0.40 249.54 547.85 
687 88099283 0.18 329.92 1087.54 
688 4918918 0.42 299.13 819.95 
689 417838312 0.30 282.81 305.09 
691 106630584 0.45 160.55 954.98 
692 219431676 0.50 119.56 115.18 
693 17237186 0.14 2681.22 2976.60 
694 233635503 0.39 170.07 217.03 
695 142439883 0.43 124.85 282.77 
696 455277453 0.63 163.39 182.48 
697 142442450 0.26 867.03 2695.47 
700 126319133 0.15 1542.10 2481.54 
701 362063292 0.17 823.38 2247.51 
703 142439879 0.49 106.54 224.78 
704 155208355 0.44 188.05 219.72 
705 17124024 0.28 425.08 489.66 
707 154998483 0.16 1037.76 1898.57 
710 117355057 0.29 488.29 646.00 
711 175241416 0.13 1401.78 339361.35 
712 117124981 0.48 242.11 260.02 
713 73395090 0.56 122.40 117.38 
714 366483817 0.47 194.32 197.12 
715 27304131 0.18 1440.67 1675.09 
716 455203457 0.46 191.05 232.20 
717 149415767 0.15 937.03 1094.66 
718 323689495 0.19 765.42 6135.65 
719 270708113 0.43 226.34 334.58 
720 456338001 0.22 482.42 600.24 
721 270468256 0.43 210.05 1115.92 
722 270468250 0.40 238.55 1039.12 
723 283784435 0.15 1778.19 2782.78 
724 112603237 0.30 296.39 3722.25 
725 64910894 0.39 136.27 249.95 
726 49922743 0.37 307.22 370.71 
727 111238214 0.12 3766.46 9671.00 
728 111238188 0.36 308.79 500.64 
729 278182907 0.55 185.27 380.25 
730 22535327 0.13 1195.95 3053.28 
731 157631248 0.17 1980.85 2927.77 
732 81587807 0.42 157.04 291.85 
733 177122224 0.20 604.26 6457.12 
734 125646423 0.53 125.32 124.71 
735 96863767 0.32 457.98 459.74 
736 147261641 0.27 444.48 5409.00 
737 124807341 0.29 532.74 1717.65 
738 468889408 0.17 465.88 1124.15 
739 289567943 0.21 805.50 1249.50 
740 194737831 0.24 517.09 1197.30 
741 194737829 0.26 434.08 800.15 
742 274134958 0.18 1406.27 1546.09 
743 247409238 0.13 3307.13 9134.95 
744 285427634 0.37 346.43 376.41 
745 27350220 0.27 665.73 4208.03 
746 115172395 0.22 835.79 984.96 
747 9825486 0.20 844.69 1200.53 
748 383553281 0.18 1096.15 2317.55 
749 219751364 0.40 334.56 906.33 
750 257798328 0.29 209.45 4338.70 
751 257798327 0.41 126.37 963.29 
753 219807052 0.34 568.28 1009.99 
755 274626553 0.22 271.16 340.38 
757 115411787 0.35 339.97 4253.06 
758 289536553 0.32 329.09 623.00 
759 453002670 0.19 801.98 1920.82 
761 371272665 0.29 153.74 197.37 
762 18998800 0.43 256.40 741.16 
763 355784581 0.29 482.90 493.43 
764 274229418 0.47 248.14 447.40 
765 453387110 0.54 191.23 196.32 
766 143899318 0.14 3154.28 5449.82 
767 120454069 0.50 132.32 156.73 
768 172405494 0.22 875.93 936.63 
770 11654435 0.22 456.28 1119.75 
771 167247143 0.19 1344.84 1570.91 
772 443211764 0.31 425.51 908.97 
773 203214081 0.32 449.29 405.39 
774 283745924 0.55 116.38 414.36 
775 144167994 0.46 275.14 290.89 
776 341591565 0.44 233.52 325.24 
777 265373654 0.65 104.60 103.13 
779 396742365 0.64 92.44 80.31 
781 441585686 0.15 2483.60 4156.86 
783 387690516 0.28 608.04 2328.59 
784 240153097 0.43 229.93 1168.80 
785 353433224 0.15 1658.87 5449.23 
786 252872578 0.25 633.61 726.22 
787 60178082 0.65 135.72 131.66 
788 118608254 0.43 162.40 370.93 
789 231927723 0.46 223.92 378.61 
790 72426532 0.20 903.71 1002.45 
791 114804401 0.48 223.49 3560.79 
792 180967892 0.65 127.89 137.89 
793 39543069 0.18 1089.23 1759.40 
794 396742364 0.40 165.62 174.01 
796 443964188 0.22 773.16 4196.39 
797 443964187 0.37 316.51 819.15 
799 178278439 0.22 578.51 1735.43 
801 438007268 0.61 134.53 166.92 
803 440321574 0.22 948.98 1110.17 
804 446157122 0.24 644.99 756.49 
805 313193935 0.42 304.09 426.48 
807 247463344 0.25 121.91 218.96 
808 246943507 0.29 424.02 6418.25 
809 327729815 0.58 157.33 1459.70 
810 444830499 0.30 417.03 2107.35 
811 389902064 0.17 1256.05 2394.65 
812 384886463 0.54 155.62 177.78 
813 240821194 0.16 1263.44 2441.74 
814 245763892 0.33 475.68 1931.27 
815 20493370 0.25 501.86 320.16 
816 328800211 0.27 584.65 933.10 
817 81214958 0.23 771.60 815.62 
818 265130794 0.49 149.85 215.20 
819 14678690 0.33 311.63 779958.50 
820 3664898 0.12 258.04 3533.81 
821 366395843 0.29 511.41 532.75 
822 142103354 0.55 157.92 247.89 
823 2848024 0.41 326.20 429.64 
826 69987663 0.25 731.92 794.53 
828 120850057 0.17 1177.99 1661.23 
830 458416754 0.24 870.54 935.26 
831 309707247 0.16 1909.00 2944.82 
832 16773461 0.30 457.09 3909.56 
833 165818534 0.57 169.91 11546.65 
835 80949569 0.31 239.06 279.11 
836 162675942 0.15 2809.64 5036.68 
837 8447415 0.42 229.87 253.61 
838 160536086 0.45 214.43 388.56 
839 284303881 0.33 262.76 329.44 
840 320333528 0.42 229.97 353.93 
842 116488365 0.30 396.31 436.03 
843 99097446 0.27 427.42 516.54 
846 452873324 0.18 1612.54 1917.18 
847 388087903 0.14 1972.53 2710.33 
848 80881823 0.30 380.37 398.80 
851 20305594 0.17 1148.32 5634.70 
853 284701226 0.21 380.73 524.02 
856 116280747 0.13 4174.76 5703.39 
858 441605415 0.30 458.46 555.55 
859 266744225 0.33 103.88 672.74 
860 68070930 0.28 503.92 1126.39 
862 279859945 0.38 177.28 252.73 
864 350745242 0.12 3912.33 6585.84 
865 21621578 0.47 120.30 168.01 
866 74527551 0.19 1313.01 10234.08 
867 24464738 0.28 271.25 265.16 
868 139410330 0.36 269.64 317.25 
870 140998116 0.36 285.13 290.18 
871 255808618 0.18 1156.07 1422.42 
875 166174962 0.14 1068.72 1114.07 
876 286957048 0.37 264.38 285.24 
877 115110259 0.23 745.01 789.90 
878 66320124 0.43 272.32 849.41 
879 156793031 0.21 1036.73 3824.86 
880 355147124 0.13 1572.73 3234.98 
882 464806557 0.30 410.19 416.65 
884 118597790 0.33 439.41 504.74 
885 141676416 0.23 802.14 1229.44 
887 440848794 0.38 321.04 692.97 
888 264748817 0.26 414.66 1047.43 
890 371106762 0.17 1486.56 4236.88 
891 69048221 0.42 233.93 336.13 
892 146538232 0.52 87.99 191.43 
893 220433364 0.35 156.69 5266.87 
894 96176755 0.43 299.41 2993.45 
895 101534291 0.50 138.32 283.25 
896 56001828 0.40 228.28 236.72 
897 372225777 0.35 390.59 390.80 
898 117628957 0.49 153.36 164.82 
899 288129738 0.61 125.86 133.28 
900 286944183 0.19 1089.16 4639.58 
901 141874552 0.52 195.29 198.25 
902 219037593 0.21 987.35 1759.20 
903 392925200 0.25 874.18 3847.18 
904 379117095 0.27 803.00 1285.28 
905 7723060 0.22 379.21 1077.94 
906 101015877 0.32 459.86 474.60 
907 200784259 0.20 1130.21 1215.36 
908 207238086 0.20 792.05 5000.97 
909 159951652 0.41 182.26 295.17 
910 176797879 0.43 238.06 248.92 
911 175516858 0.14 826.48 1803.87 
913 252476926 0.35 314.60 349.61 
914 287254711 0.19 759.77 924.75 
915 371493573 0.22 315.40 358.14 
918 459211861 0.22 647.51 4344.58 
919 141821609 0.22 856.38 2156.28 
920 379097589 0.14 3052.99 19392.38 
921 81217374 0.21 690.06 922.49 
922 207388916 0.40 253.39 278.75 
923 393717091 0.34 425.25 629.90 
924 180671104 0.25 751.52 7738.02 
925 328997047 0.28 474.25 514.10 
926 231279823 0.46 117.85 191.66 
927 220524851 0.30 531.76 503.78 
928 441154168 0.22 883.67 12932.89 
929 201878287 0.19 365.34 1502.12 
930 142216895 0.25 579.48 2354.26 
931 142206123 0.69 76.29 15596.96 
932 408128462 0.20 901.62 3896.16 
933 450298091 0.50 106.31 124.98 
936 39729731 0.58 140.26 137.81 
937 270691674 0.44 235.69 374.39 
938 16118817 0.18 1181.66 1262.48 
941 302498974 0.22 964.13 1415.94 
943 70514363 0.47 184.32 1580.20 
945 72637411 0.15 2311.82 2349.59 
946 456307627 0.21 995.28 4831.58 
948 234444767 0.17 1134.69 1634.79 
949 416234811 0.30 375.04 494.60 
950 21042633 0.48 196.18 233.93 
951 35025268 0.13 1140.56 3020.55 
952 471012506 0.41 262.24 800.12 
954 229152539 0.25 321.55 647.46 
955 441493794 0.48 145.24 144.98 
956 402100139 0.20 997.11 1029.24 
957 268639053 0.23 834.57 3923.57 
958 471012450 0.46 260.42 649.28 
959 80417903 0.52 164.59 179.94 
960 267320484 0.31 337.46 338.80 
961 184449225 0.45 223.16 381.19 
963 7150628 0.15 2050.73 1938.65 
964 120506718 0.19 916.72 1440.06 
965 289575374 0.15 1156.61 2050.61 
966 412066335 0.43 139.53 355.32 
967 66017366 0.13 4572.60 6083.54 
968 65786315 0.20 712.73 1208.29 
970 28503886 0.48 183.00 1580.75 
971 435939517 0.24 643.45 3604.84 
972 367770625 0.20 705.51 814.60 
973 365463946 0.29 449.62 622.09 
977 417758604 0.41 172.25 245.54 
981 201251167 0.21 741.02 956.49 
983 177697529 0.17 989.55 1157.13 
984 431654443 0.35 447.77 625.69 
986 291689873 0.32 269.97 6539.47 
987 352593978 0.25 185.76 309.75 
988 283866910 0.27 310.91 3620.53 
989 266041067 0.33 373.92 498.80 
991 393080288 0.37 146.43 193.58 
992 453833488 0.46 142.86 135.19 
993 418289392 0.24 694.29 965.81 
994 427580415 0.32 242.34 429.20 
997 233975064 0.27 295.23 597.32 
998 233975043 0.38 175.40 349.09 
999 438503489 0.22 616.15 1214.15 
1001 172293680 0.24 725.42 1954.16 
1002 272335628 0.61 158.85 2372.47 
1003 336677773 0.16 1794.63 18007.13 
1004 354307490 0.58 128.17 144.00 
1005 268626115 0.17 1137.28 2492.72 
1006 279606581 0.40 178.77 211.43 
1007 467361606 0.23 727.10 1140.55 
1009 427580190 0.46 239.13 262.98 
1010 427580188 0.43 276.40 315.88 
1011 416740234 0.20 695.41 2030.84 
1012 279850471 0.44 269.72 301.87 
1013 416680468 0.31 486.70 596.15 
1015 117033109 0.19 1204.23 1522.81 
1016 166006493 0.15 1369.31 1943.39 
1017 149506101 0.32 427.47 5980.89 
1018 237251986 0.31 442.76 1925.82 
1019 12456725 0.13 4072.64 42485.33 
1020 149506100 0.33 421.89 5744.97 
1021 402137342 0.37 276.47 372.92 
1022 207341229 0.49 166.18 432.19 
1023 190135633 0.47 220.31 222.51 
1024 172036040 0.22 532.49 36031.42 
1025 353712531 0.29 465.40 521.80 
1026 138623608 0.12 4600.13 8368.65 
1028 81804380 0.56 168.54 222.42 
1029 440559522 0.36 437.93 8166.40 
1030 249744004 0.16 1349.31 2284.55 
1034 330836582 0.28 571.69 832.03 
1036 335797473 0.20 1146.55 1763.89 
1037 328254412 0.17 2234.19 17468.44 
1038 400891204 0.16 1064.33 1717.06 
1039 269913629 0.40 348.84 377.55 
1041 397367857 0.58 161.63 168.94 
1042 422946847 0.29 506.25 1679.86 
1043 303256024 0.35 270.76 350.11 
1044 92026839 0.26 634.11 693.18 
1046 99381596 0.35 338.08 4445.52 
1048 97758239 0.55 174.92 168.30 
1050 400166860 0.34 407.64 5434.81 
1051 53255031 0.25 292.92 2087.18 
1052 312126465 0.23 825.32 1864.67 
1053 159028275 0.21 1058.00 2321.04 
1054 156428158 0.30 440.91 470.32 
1055 70658312 0.67 82.67 78.65 
1056 144776281 0.17 735.26 2499.53 
1058 469952937 0.20 1012.42 23731.24 
1059 330626464 0.29 549.63 732.49 
1062 345606860 0.31 298.63 388.83 
1063 408093716 0.35 336.70 409.45 
1064 249831571 0.19 995.86 5685.51 
1065 420076839 0.28 477.58 5049.18 
1066 420001446 0.22 538.63 1565.06 
1067 285273346 0.13 2896.73 3602.59 
1068 250834020 0.15 2107.88 3526.55 
1069 285903673 0.25 459.65 7714.40 
1072 160227297 0.18 1228.57 1337.69 
1074 365949661 0.15 2056.07 2422.29 
1075 229653719 0.40 259.48 269.80 
1076 86151914 0.42 270.86 343.43 
1077 156171605 0.14 2064.03 2304.16 
1079 15420746 0.15 2225.27 15289.99 
1082 313625338 0.18 816.30 957.90 
1083 305794603 0.31 322.38 355.17 
1084 165602023 0.69 61.99 795.00 
1085 347475935 0.23 870.93 1008.14 
1086 293562047 0.24 733.84 1675.25 
1087 293561794 0.19 935.38 6501.00 
1088 189635606 0.23 745.53 1073.53 
1089 26764343 0.17 1485.41 1976.96 
1090 126998169 0.45 225.16 314.50 
1092 142940412 0.20 597.52 1696.14 
1093 14775152 0.35 384.98 495.87 
1094 417114341 0.23 533.56 698.56 
1095 14722567 0.14 3012.94 4476.41 
1096 156941650 0.22 738.80 1558.41 
1097 137726810 0.19 1406.37 3175.36 
1098 445833414 0.33 350.78 588.77 
1099 16956183 0.39 172.12 193.11 
1101 252110114 0.16 493.20 2177.94 
1102 423667418 0.28 491.86 3042.23 
1103 251880317 0.23 650.33 715.87 
1104 149019996 0.39 320.18 564.90 
1105 63695926 0.41 269.50 275.48 
1107 236546180 0.57 149.03 144.49 
1108 239332587 0.43 118.84 211.46 
1113 388802555 0.30 209.75 219.22 
1114 393857464 0.28 641.49 2959.20 
1115 156153592 0.42 212.48 242.40 
1116 156152377 0.37 258.65 280.32 
1117 156152779 0.19 1176.01 1834.18 
1118 156152778 0.19 1168.90 1695.28 
1119 230056284 0.24 474.90 612.14 
1120 394134589 0.51 136.27 187.69 
1121 469970578 0.38 196.24 203.56 
1122 120459870 0.28 225.62 428.53 
1123 138667728 0.45 234.15 225.05 
1124 267255253 0.42 75.12 84.97 
1125 352786602 0.66 109.40 99.44 
1127 173766003 0.59 138.90 189.74 
1128 310990132 0.45 138.29 289.16 
1129 252748546 0.21 887.38 1290.62 
1130 155113423 0.22 344.72 5308.83 
1133 164279773 0.31 530.20 538.08 
1134 405251343 0.17 1291.04 2184.75 
1135 44892011 0.13 3157.59 8723.80 
1136 31817437 0.32 308.92 293.30 
1137 207241048 0.33 399.24 395.91 
1138 144480871 0.58 173.58 218.07 
1139 92248525 0.19 906.64 1041.71 
1140 200700482 0.35 331.06 328.86 
1141 201881092 0.34 195.94 338.77 
1142 201791255 0.51 174.94 165.44 
1143 146247926 0.53 184.05 215.00 
1144 146247923 0.41 282.58 556.99 
1146 100915675 0.52 200.86 203.73 
1147 229158672 0.16 1744.32 2751.62 
1148 123269276 0.49 181.21 197.54 
1149 123268920 0.33 414.00 418.98 
1150 229142295 0.27 371.35 1327.09 
1151 348794920 0.17 1487.60 1641.15 
1152 32550424 0.27 279.37 281.31 
1153 11614297 0.33 280.36 579.66 
1154 439412823 0.50 178.44 210.13 
1155 311123398 0.31 434.82 1133.79 
1156 247439806 0.59 127.56 168.55 
1157 436013451 0.35 352.18 656.52 
1158 365779699 0.26 195.57 390.96 
1160 5799445 0.36 379.28 395.02 
1162 27217980 0.20 869.59 1049.18 
1163 69922382 0.24 567.06 659.47 
1164 96869159 0.16 1607.38 2110.99 
1165 354430548 0.54 139.30 141.14 
1166 446098056 0.26 333.21 541.36 
1167 452757204 0.13 3415.84 3931.62 
1169 326196770 0.24 287.61 587.97 
1170 234526939 0.21 354.90 1076.75 
1171 180873019 0.39 262.45 348.63 
1172 67583849 0.64 135.22 184.68 
1173 114501196 0.25 457.56 476.16 
1174 213005294 0.44 242.74 313.34 
1175 290647853 0.15 1664.46 1812.35 
1176 18685916 0.18 549.73 733.48 
1177 457195191 0.55 165.87 167.13 
1179 436616563 0.12 5409.42 9640.17 
1180 436572709 0.31 450.99 12470.95 
1184 144302352 0.19 1216.62 1681.66 
1185 77139481 0.25 565.13 742.42 
1186 252805947 0.30 435.87 613.92 
1187 318292329 0.35 384.28 4599.42 
1188 147897190 0.64 117.04 114.44 
1189 393584005 0.29 130.36 2081.54 
1190 212958187 0.18 889.38 1195.44 
1191 120609299 0.16 1419.04 1692.88 
1192 7129303 0.19 1185.41 2848.75 
1193 198080032 0.19 1288.47 1368.43 
1195 176285008 0.38 295.48 315.38 
1196 106630585 0.59 108.41 176.29 
1197 85278070 0.19 1310.40 2052.59 
1198 456856606 0.16 1783.09 2078.31 
1199 332494764 0.24 726.42 1221.26 
1200 408254882 0.37 230.47 234.28 
1201 259011375 0.38 252.44 238.76 
1202 436558874 0.29 539.59 539.46 
1203 351685943 0.14 2496.26 8274.21 
1204 373209816 0.30 531.95 5305.79 
1205 274545692 0.60 74.16 119.50 
1206 155979438 0.18 1020.72 1317.39 
1207 118449589 0.17 823.75 843.12 
1208 61258139 0.19 449.83 4287.29 
1210 238860399 0.43 278.38 298.73 
1213 253035400 0.38 294.36 381.02 
1214 253035398 0.18 1222.58 2044.35 
1215 344955805 0.47 209.67 232.85 
1217 157835914 0.29 420.77 451.34 
1218 196257181 0.59 160.16 243.15 
1219 415774112 0.33 370.76 395.15 
1220 275190266 0.27 573.37 1173.92 
1221 240688842 0.33 238.39 294.37 
1222 428666898 0.56 175.59 231.08 
1223 397795649 0.28 346.55 475.31 
1224 302171977 0.24 811.65 959.94 
1225 237076895 0.33 300.83 334.29 
1226 436265506 0.13 4422.61 124407.11 
1227 314051148 0.62 185.00 11578.70 
1228 202680983 0.44 231.71 302.76 
1230 185068087 0.29 561.64 7292.64 
1232 373027374 0.35 401.26 440.25 
1233 17385003 0.16 1763.96 2285.08 
1234 470431262 0.47 179.55 208.78 
1235 104849412 0.59 165.72 1807.27 
1236 58318574 0.36 311.98 337.12 
1237 56627695 0.43 240.71 553.89 
1238 467683560 0.31 282.03 285.77 
1239 157835110 0.32 460.57 7954.51 
1240 157835109 0.35 401.01 9240.88 
1243 455280915 0.32 487.01 657.64 
1246 237251983 0.44 250.90 700.88 
1248 377862259 0.30 396.57 456.11 
1249 209802208 0.14 3177.28 16858.28 
1250 371901012 0.16 1483.54 3392.22 
1252 349712400 0.34 321.98 456.00 
1255 137605535 0.16 1596.34 1937.35 
1256 383218397 0.32 146.09 528.20 
1257 275133493 0.12 6347.48 14662.14 
1258 323688555 0.36 310.38 8614.90 
1259 323687123 0.19 774.86 2285.42 
1260 323598320 0.17 1749.36 24468.47 
1261 270561036 0.34 336.82 788.33 
1262 219704346 0.28 210.62 528.47 
1263 270458066 0.58 159.57 342.83 
1264 188465150 0.32 434.43 493.22 
1266 341526939 0.30 178.81 196.15 
1268 422629479 0.31 351.66 364.47 
1270 427466954 0.19 925.07 1123.69 
1274 102903258 0.27 590.90 2495.97 
1275 117218597 0.21 594.86 851.34 
1277 81212001 0.42 292.58 310.28 
1278 458624649 0.28 687.08 754.98 
1279 27653466 0.26 682.48 4435.73 
1280 461654150 0.12 4074.02 11730.37 
1281 293117088 0.31 249.40 261.60 
1282 428238233 0.41 244.13 360.71 
1283 413746153 0.37 333.84 434.28 
1288 640358517 0.44 160.84 53.31 
1289 319555654 0.42 150.34 158.70 
1291 101222257 0.60 135.30 261.33 
1294 317439826 0.44 294.72 3740.35 
1295 119487103 0.44 227.69 260.07 
1296 455650825 0.21 657.45 733.40 
1297 7695962 0.24 663.73 694.93 
1298 345710962 0.32 382.45 1919.29 
1301 240617731 0.53 157.46 222.76 
1302 284113347 0.33 251.56 251.79 
1303 264985536 0.39 300.45 473.27 
1304 453386075 0.29 508.60 2368.67 
1305 307757210 0.17 1729.66 2510.37 
1306 85145408 0.18 1301.16 1333.85 
1308 9882031 0.15 1942.82 2839.48 
1309 371615851 0.23 820.35 1642.15 
1310 396697919 0.43 164.57 285.60 
1312 323057249 0.14 1894.78 2404.78 
1315 62137012 0.53 194.52 224.61 
1318 321103619 0.32 111.50 361.77 
1319 197146229 0.58 148.13 450.26 
1320 440478045 0.33 403.84 444.56 
1321 288953054 0.15 1549.30 2065.46 
1322 428891621 0.12 2681.85 4162.69 
1325 282043028 0.24 328.26 1144.84 
1327 317177580 0.23 427.18 3083.09 
1328 149338279 0.31 189.65 257.64 
1329 7773413 0.57 110.82 138.30 
1330 344097064 0.26 418.21 481.03 
1331 7809321 0.26 641.57 614.90 
1334 406484174 0.28 512.97 2384.45 
1335 352759798 0.43 301.02 356.60 
1337 200525363 0.44 131.38 499.89 
1338 269076634 0.47 152.94 162.73 
1340 452763353 0.87 107.06 2138.84 
1341 429104373 0.18 1238.89 2098.60 
1342 17513354 0.44 215.37 233.50 
1343 353043028 0.19 954.68 3287.96 
1344 329670309 0.30 315.32 362.65 
1345 180760801 0.48 164.68 210.94 
1348 288470970 0.39 275.82 374.49 
1349 462699658 0.47 217.60 310.56 
1350 233068870 0.19 238.83 1877.15 
1351 469392302 0.14 1546.68 2951.57 
1352 352617553 0.20 319.68 1330.34 
1353 436128403 0.14 3890.66 14649.29 
1354 364075630 0.19 669.46 973.00 
1355 402820827 0.48 221.35 555.02 
1356 136318084 0.23 491.31 1041.50 
1357 277984446 0.13 4010.97 9728.73 
1358 230241767 0.44 85.98 71.07 
1359 284892663 0.27 668.06 793.71 
1360 188691615 0.20 514.60 800.09 
1361 257797160 0.33 384.49 512.19 
1362 82355915 0.19 1042.02 1483.27 
1364 135232258 0.30 261.24 306.57 
1365 457167276 0.20 975.59 1186.22 
1366 445916789 0.18 576.99 638.23 
1368 25909530 0.46 178.70 225.84 
1369 381133463 0.39 193.91 359.71 
1370 178078333 0.58 104.83 142.35 
1371 371427925 0.18 1503.15 2165.86 
1372 43064903 0.21 831.60 1834.89 
1373 360020321 0.15 1200.49 11957.41 
1375 328677227 0.40 247.60 349.89 
1377 87195695 0.40 299.87 444.40 
1379 390651552 0.33 123.05 226.78 
1380 325275315 0.21 100.79 24473.37 
1383 197191931 0.39 168.62 135.36 
1384 459181676 0.19 528.73 1176.47 
1385 159094260 0.32 260.91 297.56 
1386 371422484 0.46 271.94 10804.99 
1387 371421405 0.36 378.71 435.92 
1388 302090455 0.12 5657.09 30456.23 
1389 408777481 0.12 2022.01 2518.54 
1390 21120590 0.54 180.23 202.60 
1391 13270128 0.13 3088.21 7475.77 
1392 250602194 0.38 205.56 5476.41 
1393 443823169 0.30 487.32 824.13 
1398 374974954 0.12 5912.64 11978.48 
1399 192020710 0.31 489.34 507.85 
1400 86197107 0.55 174.61 227.29 
1403 229480400 0.35 316.24 601.15 
1405 69692170 0.25 390.38 1462.32 
1407 68581262 0.37 85.01 151.52 
1410 307809773 0.47 90.92 119.81 
1411 54978541 0.36 315.54 485.29 
1413 396741152 0.22 1030.66 1287.85 
1415 430213846 0.51 197.71 1035.83 
1416 426616305 0.19 1118.32 4379.71 
1417 423231062 0.22 562.61 702.79 
1418 400622127 0.41 319.26 1175.20 
1419 138244798 0.19 1240.66 1936.05 
1420 265715242 0.16 2069.88 3764.78 
1421 232396068 0.17 1791.12 2027.96 
1422 174947583 0.22 1033.38 6055.10 
1423 80158129 0.42 280.75 295.00 
1424 97814880 0.41 192.25 264.12 
1425 91924437 0.14 1348.37 2387.92 
1426 88928091 0.13 2011.70 6394.39 
1427 159089041 0.38 284.65 300.61 
1429 313193944 0.41 311.80 384.29 
1430 273769832 0.16 1646.12 2737.92 
1431 436248822 0.62 78.07 436.19 
1432 437802805 0.21 622.01 657.19 
1433 417732194 0.27 714.63 873.10 
1434 368483044 0.55 101.34 796.44 
1435 69848300 0.16 1117.80 1687.62 
1436 354432728 0.61 97.28 454.19 
1438 399697663 0.17 1167.80 2947.22 
1440 96202086 0.36 266.96 663.64 
1443 364979563 0.60 162.26 397.50 
1445 322391844 0.31 253.77 283.66 
1448 133234558 0.13 2310.77 7887.99 
1450 138988113 0.42 242.99 303.02 
1451 25266623 0.32 319.26 4827.50 
1452 387998188 0.22 911.51 1485.55 
1453 264178910 0.20 984.44 1147.97 
1455 286201103 0.24 712.02 1061.75 
1456 343410928 0.25 699.77 912.02 
1457 64319380 0.27 312.11 371.63 
1458 161183199 0.32 412.28 533.98 
1460 120080261 0.15 1686.31 6771.60 
1461 230437453 0.20 571.45 780.13 
1464 345487861 0.22 666.18 1720.65 
1465 278243964 0.42 243.48 391.63 
1468 229459070 0.44 229.33 450.71 
1469 90389646 0.49 173.87 335.07 
1470 311127588 0.32 317.66 349.75 
1471 316627328 0.14 661.98 2150.96 
1472 456938518 0.21 568.01 6994.92 
1473 178175233 0.13 2837.72 5214.14 
1474 385254633 0.46 127.64 217.39 
1475 385254626 0.45 135.52 247.88 
1476 178043185 0.30 553.04 693.28 
1477 419954601 0.39 273.74 360.71 
1478 419942387 0.37 265.94 889.57 
1479 336961891 0.24 589.55 1540.49 
1480 336961885 0.29 442.71 651.47 
1482 327293596 0.31 364.64 505.58 
1483 16917838 0.75 115.37 153.36 
1486 377293776 0.47 205.46 416.47 
1487 115572537 0.49 221.94 310.66 
1491 391490853 0.18 853.15 3172.37 
1492 125981794 0.28 354.94 372.86 
1493 281193283 0.16 1481.15 2724.13 
1495 286564085 0.43 231.89 246.76 
1496 8890043 0.27 498.29 1198.27 
1497 58475730 0.25 410.08 489.69 
1498 458889878 0.41 208.23 278.66 
1499 117502080 0.54 164.08 195.12 
1500 117489874 0.16 2000.71 4189.39 
1501 428681517 0.16 472.36 593.14 
1502 328463799 0.17 897.61 4285.60 
1503 328426362 0.41 180.68 202.28 
1504 328401671 0.14 1229.82 1428.47 
1505 396935251 0.28 585.11 700.30 
1506 467729221 0.53 103.92 138.61 
1507 103179032 0.27 302.42 366.70 
1509 265756555 0.47 226.18 262.99 
1512 16917330 0.19 720.70 820.24 
1513 243185500 0.37 316.06 745.18 
1514 52183206 0.23 256.27 21326.01 
1515 285129058 0.18 538.73 870.32 
1516 240682712 0.59 126.31 282.48 
1517 407210683 0.52 116.49 174.27 
1518 56282116 0.24 741.02 1039.18 
1520 347057452 0.19 1073.70 4492.85 
1522 233573905 0.40 244.13 491.36 
1523 157853745 0.22 312.26 1586.30 
1524 439488901 0.18 1097.10 1590.71 
1525 424383790 0.40 373.71 685.11 
1526 399623138 0.18 1113.70 1705.05 
1527 192415411 0.32 519.13 2602.44 
1528 81506915 0.21 1017.70 1582.04 
1529 396562848 0.26 346.15 486.07 
1530 116014094 0.25 329.23 463.80 
1531 390465657 0.16 2100.66 5853.91 
1532 257870150 0.12 267.32 525.01 
1535 249861555 0.38 332.78 395.37 
1536 249861551 0.16 1663.51 5299.42 
1537 139405621 0.30 371.23 389.37 
1538 409529230 0.22 457.22 603.77 
1540 284271562 0.58 134.46 142.26 
1543 423171099 0.22 904.01 1154.48 
1544 406857100 0.17 262.48 1319.42 
1546 100123854 0.56 158.69 149.79 
1547 63789968 0.28 407.02 1041.21 
1548 337130939 0.48 200.68 233.57 
1549 270415707 0.45 98.00 150.40 
1550 250709853 0.33 379.97 469.80 
1551 306425933 0.40 220.74 256.74 
1554 274845559 0.13 2001.16 3987.79 
1555 336693440 0.24 541.54 640.44 
1556 293404949 0.16 2186.07 5773.56 
1558 52005579 0.27 220.36 201.86 
1560 35120010 0.32 418.40 506.81 
1562 111784356 0.58 144.73 236.82 
1563 68978927 0.37 268.36 801.28 
1566 300834678 0.31 429.49 783.25 
1567 300409707 0.18 1047.68 8944.12 
1568 123368775 0.32 485.32 469.05 
1569 460062281 0.29 237.80 270.47 
1570 441804457 0.30 588.84 741.91 
1571 341845611 0.22 712.55 1030.65 
1572 39425970 0.37 337.08 557.35 
1574 188777432 0.26 763.98 5709.25 
1575 243315463 0.34 337.59 733.06 
1576 404141259 0.18 915.00 12154.11 
1578 406517901 0.19 542.22 1035.36 
1579 353011409 0.31 289.45 883.80 
1580 122549704 0.52 169.43 253.52 
1581 353011288 0.52 139.91 2673.28 
1583 125736050 0.60 91.12 142.94 
1584 434131498 0.35 326.48 347.74 
1585 311092148 0.40 342.13 10862.10 
1586 435285625 0.39 217.22 242.06 
1587 297823453 0.22 948.18 1998.23 
1588 28833320 0.45 186.84 253.48 
1589 77111228 0.43 152.30 296.37 
1590 21434293 0.44 278.39 270.27 
1591 250393730 0.59 156.90 184.03 
1592 231833973 0.28 501.42 526.72 
1593 140477186 0.44 188.98 179.52 
1594 439410915 0.60 132.55 175.25 
1595 66441423 0.28 505.81 513.86 
1596 34940828 0.26 483.71 639.05 
1597 81382817 0.41 237.37 298.17 
1598 116489282 0.57 138.26 150.81 
1599 149855763 0.38 278.62 356.29 
1601 436883712 0.57 144.95 153.97 
1602 400130327 0.18 1396.34 1650.20 
1603 433352209 0.25 485.99 590.82 
1604 387512509 0.36 317.15 351.46 
1605 20766994 0.60 135.99 179.95 
1606 318802674 0.71 119.68 344.46 
1607 118420926 0.28 637.13 755.81 
1610 129789756 0.25 525.03 1377.79 
1611 408587159 0.14 590.51 3568.96 
1612 246941391 0.37 228.25 236.57 
1613 63781635 0.15 639.66 4792.10 
1614 292519957 0.24 730.37 897.19 
1615 250585105 0.14 2395.24 5769.74 
1616 419941221 0.35 375.77 858.30 
1617 381543741 0.32 432.46 482.23 
1618 306262188 0.16 1856.66 9410.46 
1620 67570697 0.20 831.70 5009.23 
1621 47163636 0.30 472.82 504.43 
1622 262845999 0.48 165.06 328.05 
1624 183584918 0.21 1025.64 1165.17 
1625 28053247 0.14 1019.64 44445.08 
1626 28053245 0.75 84.59 160.96 
1627 38394816 0.57 179.89 185.53 
1630 272230783 0.27 330.17 615.63 
1631 219147916 0.47 242.93 228.86 
1633 423299828 0.40 227.70 256.14 
1636 219196871 0.51 138.44 152.79 
1637 264992033 0.31 218.00 248.41 
1640 67072736 0.20 580.94 4733.26 
1642 129132333 0.28 609.95 3168.36 
1643 124936003 0.23 670.74 734.94 
1644 153940496 0.25 521.18 605.12 
1645 272070121 0.45 264.92 293.27 
1653 439949948 0.61 80.45 169.68 
1654 439949946 0.62 79.64 172.74 
1655 219884888 0.24 410.29 739.42 
1656 393999666 0.24 385.24 4747.48 
1657 219881072 0.20 1102.16 1130.56 
1658 116244652 0.16 830.75 2380.79 
1659 178872239 0.45 186.34 218.65 
1661 164829562 0.20 815.62 1034.20 
1665 232677093 0.32 397.06 843.21 
1666 189571219 0.29 444.73 500.26 
1668 461635002 0.19 495.80 544.03 
1669 196784856 0.14 2501.27 3642.23 
1671 174439555 0.29 379.85 507.96 
1672 379084450 0.46 87.41 140.39 
1673 256316623 0.39 118.19 165.79 
1674 344631411 0.54 114.44 135.04 
1677 267802440 0.68 110.03 5399.11 
1678 240654501 0.42 242.51 400.29 
1679 115656691 0.13 1930.71 4663.61 
1680 115474342 0.33 357.18 406.81 
1681 411527097 0.23 427.64 602.51 
1682 306118907 0.53 162.15 193.17 
1686 437731618 0.22 501.74 1050.67 
1687 418752004 0.66 120.08 124.97 
1688 326204080 0.28 453.04 504.73 
1689 16651502 0.37 194.67 213.35 
1694 352949913 0.19 1478.97 3646.51 
1695 387676042 0.50 211.81 448.62 
1696 365670764 0.54 70.38 78.71 
1697 297262361 0.28 283.75 350.67 
1699 276655797 0.34 324.04 382.59 
1700 467254810 0.39 100.69 171.30 
1703 374029463 0.44 119.72 575.83 
1704 61520944 0.17 1091.84 1492.82 
1705 346897967 0.37 294.38 688.88 
1706 47095952 0.25 802.19 878.08 
1708 188777430 0.24 929.82 7743.67 
1710 460003787 0.33 474.38 1906.96 
1711 257729877 0.13 3476.94 8023.19 
1713 232612888 0.19 930.90 994.78 
1714 232607684 0.14 1720.47 2220.94 
1715 193867007 0.40 152.43 243.73 
1717 85462495 0.16 1002.22 1579.42 
1718 263731898 0.35 208.98 235.96 
1719 441717318 0.39 249.76 488.26 
1720 347601024 0.35 422.49 568.33 
1721 334799215 0.29 436.34 527.28 
1722 347961030 0.24 462.83 606.48 
1723 230345672 0.27 210.42 1141.56 
1724 259377017 0.37 258.37 544.80 
1726 157552943 0.18 1555.78 7373.54 
1727 229609853 0.37 360.70 547.63 
1728 289726188 0.53 145.41 861.53 
1729 54469098 0.31 352.66 517.98 
1730 336892632 0.20 1139.26 4908.79 
1731 331609888 0.55 188.38 953.23 
1732 384888499 0.18 1308.33 1705.32 
1733 384888319 0.49 216.53 289.26 
1734 240818683 0.34 387.93 613.54 
1735 432843953 0.22 393.81 1576.56 
1736 201792346 0.16 729.64 2412.50 
1737 201793372 0.31 348.34 354.21 
1738 459985740 0.39 316.28 563.98 
1739 224602388 0.35 272.35 516.36 
1741 356735146 0.48 206.44 344.18 
1742 287149955 0.23 916.18 968.51 
1750 235711434 0.16 1637.09 1870.79 
1751 57255836 0.26 643.26 831.32 
1753 320388380 0.19 1236.36 5343.89 
1754 57031043 0.14 1230.74 1947.50 
1755 458513672 0.41 341.91 430.50 
1757 56096015 0.23 693.31 949.82 
1758 220407807 0.15 2412.90 2618.52 
1759 258395472 0.58 131.41 170.24 
1761 77340625 0.25 511.14 1490.67 
1763 161495840 0.43 266.82 314.70 
1764 287201692 0.19 333.80 5213.82 
1765 57300249 0.13 2796.16 3799.60 
1767 115287939 0.24 800.36 871.71 
1768 274222567 0.40 197.98 214.82 
1770 313495065 0.29 498.53 575.44 
1772 260708537 0.43 152.80 233.39 
1773 256324377 0.58 175.48 340.88 
1774 58338979 0.48 131.17 321.68 
1776 377444019 0.18 1213.82 2364.22 
1777 264222219 0.51 143.41 242.95 
1778 236391010 0.19 1207.75 2692.53 
1779 160602790 0.24 830.06 978.53 
1780 236378867 0.48 203.57 260.89 
1782 17470295 0.29 559.63 843.63 
1783 17470294 0.16 1988.33 5278.66 
1784 229575381 0.27 189.14 215.47 
1786 246902275 0.41 123.17 212.38 
1788 169304560 0.30 150.55 281.67 
1789 200322593 0.20 444.84 939.81 
1790 200368010 0.29 399.71 1729.23 
1791 162494287 0.58 106.92 209.22 
1792 382552502 0.47 279.33 1829.09 
1793 284800109 0.27 341.12 701.00 
1794 159503663 0.53 199.79 405.85 
1795 207492082 0.34 94.29 101.38 
1796 459324233 0.19 960.05 1421.77 
1798 230073581 0.65 73.25 126.34 
1799 188589485 0.38 347.11 433.09 
1800 188589409 0.38 220.98 279.13 
1802 445873466 0.20 1102.08 1637.65 
1804 459255955 0.16 1358.00 3273.73 
1806 188589164 0.33 230.64 278.12 
1808 334651091 0.27 528.54 601.52 
1811 383523537 0.55 153.64 575.08 
1812 220039253 0.49 183.14 324.18 
1813 160553892 0.22 768.21 3708.62 
1814 236327553 0.31 354.55 582.20 
1818 286925748 0.42 200.40 201.83 
1826 288874350 0.50 163.62 183.78 
1827 382157804 0.14 3293.17 3853.78 
1828 67707948 0.45 204.89 254.79 
1829 231731268 0.41 269.54 311.29 
1830 231733039 0.16 687.04 1555.56 
1831 7445600 0.53 141.25 276.01 
1832 50659288 0.41 181.95 185.98 
1833 290777240 0.18 1198.62 3641.41 
1834 156007433 0.14 2684.99 12628.31 
1836 382581300 0.23 857.59 860.17 
1838 283869316 0.16 2036.76 3127.10 
1839 258044393 0.36 230.37 282.28 
1842 68075160 0.50 212.15 220.77 
1843 289529778 0.39 186.29 202.91 
1844 156495056 0.31 260.19 848.66 
1845 156495054 0.36 207.14 341.49 
1846 288634843 0.30 271.19 561.61 
1847 158074343 0.26 680.25 700.66 
1848 355793860 0.53 94.22 1655.89 
1853 202425393 0.49 134.37 209.61 
1854 233190504 0.43 241.23 270.31 
1856 284700100 0.36 188.65 246.92 
1857 450348875 0.15 2225.10 11711.94 
1860 156464839 0.53 164.37 163.36 
1862 110220637 0.37 219.22 3067147.02 
1863 359330905 0.27 584.72 1333.96 
1864 420130591 0.15 550.29 1356.02 
1865 90396760 0.18 801.43 2271.66 
1869 351697960 0.21 757.82 2571.13 
1870 13960751 0.28 633.30 1828.65 
1871 285042210 0.17 1410.58 3307.29 
1872 333113604 0.36 245.07 274.21 
1873 258680351 0.24 524.57 1475.67 
1874 311931991 0.21 472.77 858.56 
1875 441410570 0.18 1678.59 3314.32 
1876 122669635 0.29 520.35 577.27 
1877 29959288 0.12 5649.90 5449.24 
1878 88365885 0.22 925.01 2650.80 
1880 31636394 0.34 390.05 402.64 
1881 98853131 0.35 336.48 474.97 
1882 98853135 0.37 312.76 507.79 
1883 408516077 0.17 636.16 687.44 
1884 403027164 0.50 128.12 117.39 
1885 306124300 0.35 394.30 586.10 
1886 306123710 0.28 374.02 946.03 
1887 293344483 0.14 2001.01 3073.34 
1888 293343871 0.27 496.44 618.45 
1889 439992889 0.23 567.77 1245.15 
1890 348795308 0.21 1050.46 1190.64 
1892 384673951 0.34 117.20 113.14 
1893 158319116 0.22 695.88 816.90 
1895 416193425 0.41 248.42 451.01 
1896 298994014 0.22 783.85 3130.87 
1897 441507745 0.16 1374.73 18437.75 
1898 441507746 0.39 267.96 325.45 
1899 325506707 0.27 435.44 593.54 
1900 310488182 0.23 1001.37 1126.88 
1901 200729521 0.39 304.42 305.79 
1902 154107531 0.47 225.50 231.42 
1903 387009593 0.25 185.73 207.63 
1905 258280834 0.20 665.61 1182.18 
1906 258280824 0.17 973.30 2054.94 
1907 68396286 0.37 132.67 157.66 
1910 76349247 0.32 164.69 213.42 
1911 76349243 0.20 311.53 1484.90 
1912 78449800 0.15 1596.22 2140.90 
1913 158116476 0.58 133.74 143.87 
1914 180776939 0.23 889.21 1918.49 
1915 180776930 0.18 1411.56 2468.53 
1916 298599660 0.36 302.84 327.77 
1919 158917731 0.45 258.86 497.95 
1920 177308913 0.42 272.99 283.44 
1921 460091751 0.22 690.74 845.87 
1922 357626805 0.60 151.69 184.53 
1924 167812509 0.16 1133.24 5056.40 
1925 388934726 0.35 220.36 256.56 
1926 220617943 0.31 685.52 8220.77 
1927 393672713 0.47 194.09 369.13 
1928 393672661 0.47 217.09 227.26 
1930 285172399 0.26 506.07 757.20 
1931 165943584 0.33 457.90 540.14 
1933 66653445 0.60 149.64 139.10 
1935 445835414 0.28 485.49 509.10 
1936 21650187 0.16 1625.57 1823.03 
1938 160264738 0.16 1910.12 2975.59 
1939 144355325 0.26 481.67 1378.62 
1940 287488930 0.40 170.83 317.94 
1941 413987880 0.32 369.67 447.89 
1943 342888849 0.28 251.43 1021.98 
1944 335985909 0.24 480.75 334.98 
1945 342888854 0.16 731.01 5708.31 
1947 270147008 0.18 1301.52 2201.95 
1948 310128088 0.17 1461.15 1789.40 
1949 49324530 0.48 134.22 1127.97 
1950 121286320 0.27 233.37 454.05 
1951 430509139 0.20 514.12 1140.59 
1952 46029665 0.34 340.30 1330.01 
1957 397616384 0.14 2333.19 3249.32 
1958 445074537 0.33 459.46 446.52 
1960 332278062 0.71 107.83 286.35 
1961 459822373 0.26 303.62 324.90 
1962 180652806 0.53 156.74 206.74 
1963 137025855 0.19 416.84 1143.92 
1964 272572913 0.47 142.09 155.53 
1965 11713886 0.13 4581.76 27263.63 
1966 198104202 0.15 1642.36 3733.26 
1967 165945176 0.13 2143.82 3870.19 
1968 262972689 0.12 4130.87 259572.00 
1969 467161003 0.26 673.88 1958.16 
1970 390651562 0.30 485.18 506.45 
1971 256516370 0.23 780.05 1017.91 
1972 256517649 0.37 238.59 509.05 
1973 462541418 0.27 632.33 760.69 
1974 154070383 0.17 778.09 860.61 
1975 159584661 0.17 1100.54 1143.20 
1976 399182531 0.34 374.17 391.91 
1977 9943486 0.33 301.45 295.41 
1978 200781247 0.58 113.47 1007.99 
1979 207238791 0.13 2837.04 6516.96 
1980 288452865 0.14 1530.71 3057.26 
1981 404510606 0.43 186.64 204.90 
1983 445070887 0.22 863.37 1064.81 
1984 219030073 0.17 900.40 1247.36 
1985 359185852 0.21 376.68 6909.77 
1986 138126229 0.18 1304.83 2803.85 
1987 422218047 0.19 878.52 1112.55 
1988 354080845 0.49 177.96 653.46 
1989 399119545 0.27 576.64 1361.08 
1990 399119319 0.46 137.33 207.85 
1991 397059352 0.22 769.61 974.70 
1992 316417885 0.25 608.99 680.43 
1993 87531721 0.41 324.49 463.69 
1994 399057352 0.57 93.18 142.31 
1995 20208418 0.30 397.04 389.14 
1996 261264800 0.13 3651.55 4601.07 
1998 160329609 0.29 172.92 964.97 
1999 260004324 0.50 216.76 416.90 
2000 290043698 0.21 725.38 721.18 
2001 261333545 0.23 600.99 621.72 
2002 92007090 0.18 403.70 554.38 
2003 202280283 0.16 635.31 746.59 
2004 355175842 0.24 496.17 6649.70 
2005 355175840 0.24 528.66 7271.02 
2006 270604459 0.36 350.15 422.96 
2007 167308252 0.37 284.05 324.24 
2008 323493410 0.25 656.57 1099.65 
2011 443910815 0.52 185.63 182.19 
2013 139150361 0.17 1326.90 2034.08 
2014 141688700 0.40 300.52 349.97 
2015 85208537 0.42 114.75 116.03 
2016 445018193 0.14 2124.49 2647.79 
2017 239154651 0.13 1887.58 2498.52 
2018 16072234 0.26 510.69 549.51 
2019 328328639 0.20 300.33 314.17 
2020 319085677 0.58 162.15 420.21 
2021 16034014 0.52 105.11 493.76 
2022 16034007 0.39 142.75 591.05 
2024 392072325 0.35 331.08 373.81 
2025 320742492 0.23 777.40 14000.47 
2026 302820286 0.60 106.34 113.89 
2028 318024584 0.57 155.95 169.18 
2029 318021326 0.27 509.35 543.67 
2030 103245015 0.13 925.55 5574.38 
2031 399089737 0.47 150.49 347.25 
2032 154867840 0.33 407.34 418.30 
2034 416538823 0.34 471.95 10621.84 
2035 9429404 0.36 335.62 831.42 
2036 9429367 0.55 133.56 148.79 
2037 252960545 0.32 409.18 432.89 
2038 262029113 0.37 222.96 359.47 
2039 165204611 0.28 252.92 795.34 
2040 16530308 0.21 368.33 389.75 
2041 234215979 0.39 356.77 546.63 
2042 191816337 0.37 291.51 1051.36 
2043 302396416 0.13 3387.99 7127.67 
2044 156198688 0.13 2974.46 3919.06 
2046 415009765 0.17 1209.30 1309.83 
2047 138822900 0.28 600.41 6420.15 
2048 386969519 0.23 559.70 654.26 
2049 386969011 0.39 352.66 400.93 
2051 172355389 0.38 226.68 241.32 
2052 86898681 0.14 2256.07 6220.00 
2053 172166157 0.26 765.51 10094.29 
2054 253011416 0.53 143.50 1694.11 
2055 396740078 0.21 1071.42 2113.82 
2056 238030337 0.21 1046.30 6600.68 
2058 396915226 0.61 130.00 209.15 
2059 368437723 0.32 411.47 421.35 
2062 252803366 0.63 152.56 155.04 
2063 166650364 0.15 1411.66 2231.75 
2065 99540776 0.25 481.64 539.49 
2066 282084107 0.35 253.80 249.88 
2067 282120414 0.54 170.58 176.60 
2068 59352983 0.29 534.63 718.67 
2070 387967756 0.29 423.56 511.77 
2072 284119489 0.31 454.60 1032.31 
2073 140967325 0.49 201.43 329.65 
2075 281571049 0.35 387.19 2091.94 
2076 245914064 0.15 614.58 719.72 
2078 452782929 0.54 175.27 240.72 
2079 425046629 0.25 380.27 476.52 
2081 345874162 0.26 357.04 465.89 
2082 160222231 0.21 935.51 950.46 
2083 219855010 0.20 1344.75 3182.64 
2087 289589923 0.22 413.35 769.29 
2088 57157803 0.52 159.33 264.29 
2090 298288886 0.28 489.54 596.24 
2092 17562763 0.19 624.05 1278.14 
2095 229567955 0.13 2293.81 4544.70 
2097 229565468 0.21 954.00 1450.83 
2099 188576323 0.16 1104.07 1704.10 
2100 376664523 0.39 283.04 1878.03 
2116 237091400 0.12 1644.12 2852.41 
2117 20212365 0.47 179.71 222.54 
2118 229887991 0.44 279.36 428.78 
2119 160083748 0.30 487.01 516.96 
2121 316419348 0.12 6308.62 7756.14 
2122 298164374 0.44 164.50 304.75 
2123 232979974 0.30 423.56 412.83 
2125 287350462 0.23 691.59 3734.79 
2126 18934976 0.34 330.22 694.77 
2127 307290964 0.28 522.59 2235.50 
2128 392926945 0.23 439.86 3636.07 
2129 165766653 0.46 244.80 245.18 
2130 328936940 0.62 160.82 288.23 
2131 458452740 0.50 104.89 97.09 
2132 366805125 0.29 344.11 386.00 
2133 328979951 0.27 598.13 829.38 
2134 416591590 0.39 290.02 308.34 
2135 242941982 0.20 297.98 509.83 
2136 345448551 0.30 517.79 612.57 
2137 59002460 0.13 2464.56 3285.18 
2138 200795634 0.36 277.40 305.50 
2139 9004943 0.23 653.20 929.13 
2140 405416205 0.25 506.87 751.32 
2141 97931135 0.29 538.25 899.09 
2142 323354765 0.14 2625.97 4800.78 
2143 1739824 0.26 356.15 378.66 
2144 95753361 0.17 1887.17 2156.92 
2145 19976192 0.15 1068.29 46620.11 
2146 19976193 0.62 89.25 330.64 
2147 309434653 0.19 1542.64 1617.19 
2148 359271092 0.53 85.46 123.13 
2151 25605269 0.15 1523.50 2025.67 
2152 441067400 0.20 1111.39 1559.17 
2154 418082218 0.18 771.80 1448.82 
2155 418082219 0.24 432.90 558.78 
2156 270025714 0.13 2993.74 3475.67 
2157 396809075 0.23 815.42 966.08 
2158 358562211 0.34 413.86 490.45 
2159 385194991 0.47 120.77 195.68 
2160 36835184 0.15 2042.82 3970.57 
2161 378726147 0.59 129.95 158.96 
2162 344567302 0.24 826.95 1094.50 
2168 347509900 0.14 554.79 574.99 
2169 415957794 0.24 713.21 9637.78 
2170 146837940 0.21 1007.04 1551.10 
2171 219246754 0.20 812.11 3205.72 
2172 185258168 0.19 931.87 1179.56 
2173 52217325 0.44 176.25 208.69 
2174 52217328 0.13 2078.99 40786.04 
2175 345135226 0.18 1219.59 1269.44 
2176 144250882 0.44 177.12 194.64 
2177 91305824 0.26 371.45 511.72 
2178 26893025 0.21 802.09 1626.13 
2179 88771279 0.16 1149.02 1857.18 
2180 88756273 0.24 397.68 444.06 
2181 20905543 0.46 244.91 356.75 
2182 369534824 0.41 120.34 136.57 
2183 309230766 0.14 3301.48 8240.48 
2184 397983295 0.33 268.40 311.00 
2185 389534897 0.33 435.42 9226.78 
2187 380887434 0.49 140.67 184.21 
2188 196500103 0.42 287.94 4117.36 
2189 196500100 0.61 157.66 466.06 
2190 174323095 0.31 460.73 501.43 
2191 436541121 0.42 224.31 266.57 
2192 435875507 0.56 171.89 203.08 
2193 191442042 0.44 199.76 226.45 
2194 115595346 0.44 233.30 311.16 
2195 190953300 0.28 551.99 674.38 
2196 437759690 0.23 437.93 479.41 
2197 452882423 0.13 569.78 984.85 
2198 371609542 0.29 442.33 1331.11 
2200 224293092 0.26 641.84 735.68 
2201 219228930 0.37 362.09 360.92 
2202 593228 0.47 143.82 662.85 
2204 593230 0.57 101.82 268.44 
2205 253054147 0.54 177.74 214.32 
2206 229547234 0.22 493.43 523.29 
2207 236710997 0.34 345.25 456.69 
2208 144400022 0.46 88.16 128.99 
2209 117937826 0.43 289.24 298.62 
2210 202359348 0.44 300.48 349.70 
2211 82595376 0.33 438.78 470.47 
2212 176315939 0.47 202.76 195.90 
2213 1353822 0.21 751.67 2288.54 
2214 372759030 0.57 178.85 184.24 
2215 115869504 0.36 148.23 192.59 
2216 82523956 0.23 886.12 2249.18 
2217 297962875 0.49 200.08 223.11 
2218 246897668 0.46 144.78 605.58 
2220 347308021 0.17 1390.44 6014.64 

